ESPBench: The Enterprise Stream Processing Benchmark

Growing data volumes and velocities in fields such as Industry 4.0 or the Internet of Things have led to the increased popularity of data stream processing systems. Enterprises can leverage these developments by enriching their core business data and analyses with up-to-date streaming data. Comparing streaming architectures for these complex use cases is challenging, as existing benchmarks do not cover them. ESPBench is a new enterprise stream processing benchmark that fills this gap. We present its architecture, the benchmarking process, and the query workload. We employ ESPBench on three state-of-the-art stream processing systems, Apache Spark, Apache Flink, and Hazelcast Jet, using provided query implementations developed with Apache Beam. Our results highlight the need for the provided ESPBench toolkit that supports benchmark execution, as it enables query result validation and objective latency measures.

==> data/mf01_datadist.csv <==
label	value
(12500, 12750]	0
(12750, 13000]	311
(13000, 13250]	2811
(13250, 13500]	11451
(13500, 13750]	13386
(13750, 14000]	7550
(14000, 14250]	164
(14250, 14500]	79
(14500, 14750]	61
(14750, 15000]	39
(15000, 15250]	22
(15250, 15500]	13
(15500, 15750]	9
(15750, 16000]	9
(16000, 16250]	10
(16250, 16500]	9
(16500, 16750]	7
(16750, 17000]	10
(17000, 17250]	7
(17250, 17500]	9
(17500, 17750]	8
(17750, 18000]	9
(18000, 18250]	8
(18250, 18500]	16
(18500, 18750]	2
(18750, 19000]	0


==> data/mf02_datadist.csv <==
label	value
(13750, 14000]	0
(14000, 14250]	455
(14250, 14500]	3870
(14500, 14750]	16844
(14750, 15000]	12638
(15000, 15250]	1533
(15250, 15500]	297
(15500, 15750]	83
(15750, 16000]	61
(16000, 16250]	37
(16250, 16500]	36
(16500, 16750]	22
(16750, 17000]	10
(17000, 17250]	9
(17250, 17500]	8
(17500, 17750]	8
(17750, 18000]	8
(18000, 18250]	7
(18250, 18500]	7
(18500, 18750]	7
(18750, 19000]	7
(19000, 19250]	8
(19250, 19500]	7
(19500, 19750]	7
(19750, 20000]	7
(20000, 20250]	9
(20250, 20500]	12
(20500, 20750]	3
(20750, 21000]	0

